Alternating Montesinos knots and Conjecture $\mathbb{Z}$

Conjecture $\mathbb{Z}$ is a knot theoretical equivalent form of the Kervaire Conjecture. We say that a knot have property $\mathbb{Z}$ if it satisfies Conjecture $\mathbb{Z}$ for that specific knot. In this work, we show that alternating Montesinos knots with three tangles have property $\mathbb{Z}$. We also show that all the pretzel knots of the form $P(p,q,r)$ (not necessarily alternating) have property $\mathbb{Z}$.

==> diag_orint_tipoII_+--_case.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diag_orint_tipoII_+--_case.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{328.58191302bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46351243)%
    \put(0.21863068,0.44653108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.13303421,0.36583928){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\gamma_p$}}}%
    \put(0.52684138,0.36583928){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\gamma_{-q}$}}}%
    \put(0.86603854,0.36583928){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\gamma_r$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diag_orint_tipoII_+--_case.pdf}}%
    \put(0.05133435,0.30730546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{-r_1}(x)$}}}%
    \put(0.05139453,0.1926411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{-r_1}(x)$}}}%
    \put(0.17920327,0.19351499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{-s_1}(x)$}}}%
    \put(0.17945294,0.30929905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{s_1}(x)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{diag_orint_tipoII_+--_case.pdf}}%
    \put(0.41842697,0.31009202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{-r_2}(y)$}}}%
    \put(0.41833907,0.19270441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{ r_2}(y)$}}}%
    \put(0.55544619,0.31009201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{-s_2}(y)$}}}%
    \put(0.55524524,0.19096536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{s_2}(y)$}}}%
    \put(0.78366685,0.30812478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{- \varepsilon r_3}(z)$}}}%
    \put(0.78360191,0.19270442){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{\varepsilon r_3}(z)$}}}%
    \put(0.92081305,0.310092){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{\varepsilon s_3}(z)$}}}%
    \put(0.92081305,0.19096535){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho^{-\varepsilon s_3}(z)$}}}%
  \end{picture}%
\endgroup%

